Prism complexes

A prism is the product space $\Delta \times I$ where $\Delta$ is a 2-simplex and $I$ is a closed interval. As an analogue of simplicial complexes, we introduce prism complexes and show that every compact $3$-manifold has a prism complex structure. We call a prism complex special if each interior horizontal edge lies in four prisms, each boundary horizontal edge lies in two prisms and no horizontal face lies on the boundary. We give a criteria for existence of horizontal surfaces in (possibly non-orientable) Seifert fiber spaces. Using this we show that a compact 3-manifold admits a special prism complex structure if and only if it is a Seifert fiber space with non-empty boundary, a Seifert fiber space with a non-empty collection of surfaces in its exceptional set or a closed Seifert fiber space with Euler number zero. So in particular, a compact $3$-manifold with boundary is a Seifert fiber space if and only if it has a special prism complex structure.

==> Tetraprism.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.2, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'Tetraprism.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{594.13719547bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52342043)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Tetraprism.pdf}}%
    \put(2.30140325,-1.87896412){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.10223641\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{Tetraprism.pdf}}%
    \put(0.74915045,0.31941694){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b(\Delta)$}}}%
    \put(0.68693538,0.06604831){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b(e)$}}}%
    \put(0.89071226,0.00293163){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$v$}}}%
    \put(0.75365882,0.09399999){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$b(F)$}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{Tetraprism.pdf}}%
    \put(0.24299045,0.52547154){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03877172\unitlength}\raggedright $a$\end{minipage}}}%
    \put(-0.00136148,0.14316447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03155836\unitlength}\raggedright $b$\end{minipage}}}%
    \put(0.33676387,0.01693096){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.03336172\unitlength}\raggedright $c$\end{minipage}}}%
    \put(0.45488236,0.1440662){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$d$}}}%
    \put(0.12216701,0.37128638){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(b)$}}}%
    \put(0.29618886,0.29915296){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$x(c)$}}}%
  \end{picture}%
\endgroup%

